GRMHD Simulations of Magnetized Advection Dominated Accretion on a Non-Spinning Black Hole: Role of Outflows

We present results from two long-duration GRMHD simulations of advection-dominated accretion around a non-spinning black hole. The first simulation was designed to avoid significant accumulation of magnetic flux around the black hole. This simulation was run for a time of 200,000GM/c^3 and achieved inflow equilibrium out to a radius \sim90GM/c^2. Even at this relatively large radius, the mass outflow rate \dot{M}_{out} is found to be only 60% of the net mass inflow rate \dot{M}_{BH} into the black hole. The second simulation was designed to achieve substantial magnetic flux accumulation around the black hole in a magnetically arrested disc. This simulation was run for a shorter time of 100,000GM/c^3. Nevertheless, because the mean radial velocity was several times larger than in the first simulation, it reached inflow equilibrium out to a radius \sim170GM/c^2. Here, \dot{M}_{out} becomes equal to \dot{M}_{BH} at r\sim 160GM/c^2. Since the mass outflow rates in the two simulations do not show robust convergence with time, it is likely that the true outflow rates are lower than our estimates. The effect of black hole spin on mass outflow remains to be explored. Neither simulation shows strong evidence for convection, though a complete analysis including the effect of magnetic fields is left for the future.

==> coverletter2.txt <==
Dear Editor,

Thank you for forwarding the referee report on our paper,

Title: "GRMHD Simulations of Magnetized Advection Dominated Accretion
  on a Non-Spinning Black Hole"

Authors: Ramesh Narayan, Aleksander Sadowski, 
         Robert F. Penna, Akshay K. Kulkarni

We are very surprised at the negative tone of the report. Statements
like "several major problems with the paper" and "unsuitable for
publication" are hardly appropriate when there is no substantial
criticism in the report, and the complaints are related to
presentation.

It is very easy for a referee to demand that the whole paper be
rewritten or entire sections be eliminated, but it is the poor authors
who then have to do all of these things, often wasting much time and
effort. The authors of the present paper do have some experience
writing papers, and surely the same material can be written in
different ways (one is reminded of the old adage about skinning a
cat). Should a referee have the authority to say that a paper has
"major problems" and is "unsuitable for publication" just because
referee might have presented the material in a different order?
Somehow it feels wrong to give referees that kind of power.

We have responded as fully as possible to the referee's comments and
have submitted the revised paper. We did in fact rewrite the entire
paper as required by the referee (and it did involve much time and
effort). However, we did not eliminate the subsections on convection,
as demanded by the referee. The reasons are explained in the Response
to the Referee. Regarding the few minor technical points in the
report, we have expanded the text of the paper in a few places and we
have answered the points in detail in our Response to the Referee.

We hope the referee will be satisfied and will recommend
publication. If instead the next report again talks of "major
problems" and of the paper being "unsuitable for publication", may we
request you to send the paper immediately to another referee?

Thank you, and with best regards,

Ramesh Narayan




==> reply.txt <==
Authors' Response to the Referee's Comments

We have made extensive changes to the paper as detailed below. We
believe we have responded substantively to all the referee's comments
and look forward to early publication of the paper.

----------------------------
Comments to the Author

The paper presents an analysis of two simulations of non-radiative
accretion flows onto a Schwarzschild black hole, which differ by the
choice of magnetic field topology that initially threads the
torus. The particular focus of the papers analysis is examining the
properties of the outflows that result from the evolution of the
accretion flow, examining the flow for evidence of convection and
attempting to place the flow within the framework of ADAF, CDAF and
ADIOS models. While the manuscript is well written and the analysis
detailed, there are several major problems with the paper in its
current form (which are detailed below) that make it unsuitable for
publication in the journal. If the authors address these, I will be
happy to reconsider the paper for review.

Response:

We are a little surprised by the phrases "several major problems with
the paper" and "unsuitable for publication", since we do not see
anything particularly damaging in the report other than a couple of
stylistic issues.

---------------------------
Paper Structure & Concept:

1) The title of the paper is '… Outflows and Convection', leading the
reader to expect a detailed analysis of the role of convection in the
simulations. However, the analysis is limited to a few short
paragraphs in S3.3 and S4.3, both of which contain text to the effect
of 'we will explore convection in more detail in future work'. This is
inappropriate. The authors must either remove 'Convection' from the
title of the paper, or present a detailed analysis of the convective
properties of the flow. 

Response:

We agree that the title was misleading, so we have removed
"Convection" from the title. We have also rewritten the text related
to convection so as to emphasize caveats regarding the non-inclusion
of magnetic fields in the analysis.

-------------------------
In either case, the authors must include the
influence of magnetic fields in determining whether the flow is
convectively unstable (e.g. the discussion of Balbus & Hawley,
2002). Simply applying the hydrodynamic condition is insufficient and
likely to be misleading. Alternatively, the authors could remove all
discussion of convection from the paper.

Response:

We do not agree with the referee's insistence that we remove all
discussion of convection unless we are able to do a complete analysis
including magnetic fields. This is too high a bar. To our knowledge
there is no accepted theory of nonlinear convection in magnetized
plasmas, while the linear theory is at best muddy (see the two
references cited in the paper: Balbus & Hawley 2002, Narayan et
al. 2002).

We have made use of the best currently available theory, viz., the
Hoiland criteria, generalized to GR. As far as we know, we are the
first even to use the GR version of Hoiland to analyze GRMHD
simulations, so that by itself represents an advance over the current
state-of-the-art.  After presenting results using the Hoiland
criteria, we have included caveats in the text about the lack of
magnetic fields in this analysis, but we also argue that fields will
if at all only make a system convectively more stable. We believe our
results, though incomplete, are still interesting and useful.  We are
happy to include more caveats if the referee insists, and we would
appreciate specific suggestions. However, we are unwilling to remove
all discussion of convection, nor do we think we should have to.

In the immortal words of E.N. Parker ("The Martial Art of Scientific
Publication" by E.N.Parker as published in Eos, vol. 78, no. 31, 16
September 1997 and reprinted by the American Astronomical Society on
their web site: aas.org/career/ArtofSciPub.php), 

"Remember that no paper has to be the final paper written on a
subject. Papers are published for whatever progress they contain; they
are not to be rejected for what they do not contain. Insist upon that
point."

We do intend to explore the physics of convection in greater detail.
If that work leads to a deeper understanding, we will probably write
another paper at a later date. Meanwhile, what we have presented here
represents modest progress on a difficult problem, and in our view
deserves to be published. Note that convection is only a small part of
the paper. As the referee mentions, most of the discussion is related
to outflows. We see no harm in having one small subsection devoted to
a Hoiland analysis of convection, with suitable caveats.

------------------------------------
2) The present structure of the paper makes it difficult for the
reader to perform a comparison between the two types of simulation. It
would be better for the authors to combine Section 3 and Section 4
into a single section and discuss each aspect of both simulations in
turn. 

Response:

We have completely rewritten this part of the paper and merged Secs. 3
and 4 into a single sec. 3. We thank the referee for this suggestion.
Although it was a lot of work, the entire paper has become more
streamlined.

-----------------------------------
I would also strongly suggest that the authors rethink their
naming convention for the simulations. The current use of 'SANE' and
'MAD' seems to cast doubts on the mental competence of researchers who
utilize the latter simulation condition.  While I doubt that this is
the authors intention, it is a possibility that should not be present
in the literature.

Response:

The lead author of the present paper was the one who originally came
up with the MAD acronym. He is willing to take the risk of being
called "mentally incompetent" for now introducing the SANE/MAD
distinction!  If these names do not stick because some people are
uncomfortable using them, so be it. The author's opinion is that
astronomers are as capable as anyone of enjoying a joke. There is
certainly precedence for unusual names in astronomy. For instance, a
huge amount of high quality work is being done using the integral
field spectrograph SAURON, but nobody accuses users of this instrument
of going over to the dark side. POLARBEAR is located in the Atacama
Desert, a location that is as un-pole-like as one can imagine,
doubtless a joke.  Then there are RRATs...

---------------------------
3) The comparison to analytic models in Section 5 seems flawed. Why
would a magnetized flow conform to any of these expectations? Surely a
better comparison would be to a self-similar model that contained the
influence of magnetic fields, such as that presented by Akizuki &
Fukue (2006)?

Response:

We looked at Akizuki & Fukue (2006), which we had not read previously.
The model described in that paper is rather primitive since the
authors assume a purely toroidal field. Because of this, they have no
magnetic shear stress and need to assume alpha-viscosity.  This seems
to defeat the very purpose of including the field.

In our opinion, the equatorial accretion zone of the SANE simulation
may be treated as a normal viscous fluid. The main effect of the
magnetic field in this model is the shear stress it produces, which to
a good approximation behaves like viscosity. The magnetic pressure is
only a minor perturbation. Therefore, the ADAF and ADIOS models
provide perfectly good theoretical 1D frameworks for comparisons.

The MAD simulation has a stronger field and seems at first sight like
a good candidate for the A&F model. However, the main feature of a MAD
system is a strong poloidal field, which is the reason for arrested
accretion. However, the A&F model has only toroidal field.

We have cited A&F in the revised paper, but we do not see any point in
using their model for comparisons.

We are fans of the Ogilvie model because it is a full similarity
solution, with both r and t, not just a steady-state self-similar
solution.  Especially for time-dependent simulations that start with
mass in a torus, Ogilvie's model is quite relevant.

--------------------------
Simulation Details:

1) The authors claim that they have run the simulations for an
unusually long time; up to 200,000 time units. It this really the
case? 200,000 time units is roughly 30 orbital periods at r=100M, so
those in those terms the simulations are roughly comparable to those
presented previously in the literature. In fact, at r=300M, the
duration of the simulation is only 6 orbital periods, which is
significantly shorter than used by other authors.

Response:

We do not understand the referee's complaint. We are not aware of any
GRMHD simulation of a SANE-equivalent configuration for a time of
200,000M or of a MAD-equivalent configuration for a time of
100,000M. If the referee knows of previous studies that have run
accretion models for a longer time than we have, we would be happy to
refer to them. Our simulations would still be "unusually long" but we
would be happy to state that they are not uniquely so. Please give us
references.

Our SANE simulation reached steady state out to 86M and the MAD
simulation to 170M. We are not sure what the reference to 300M means.

---------------------------------
2) Is the ideal gas EoS utilize by the authors appropriate? They
choose \Gamma=5/3, implying a cold fluid; however, since they capture
dissipated energy as heat and do not allow the gas to cool, is it not
possible that the fluid could move into the unphysical region denoted
in Fig. 1 of Mignone & McKinney (2007)? If so, would it be better to
utilize \Gamma = 4/3, or instead use a Synge gas EoS?

Response:

In our opinion, using a value of Gamma that is roughly in the right
ball park is sufficient for this kind of work. As we state in the
paper, in an ADAF we expect a value of Gamma in the range 1.6 to 1.67.
We used a single value of Gamma = 5/3 = 1.67 for simplicity.  Other
authors have used different values, e.g., 4/3 , which are much further
from the right value.

We have cited Mignone & McKinney (2007) in the new version of the
paper, although we do not believe their discussion of an "unphysical
region" is directly relevant.

--------------------------------
3) The authors use a complex method of determining the region of the
simulation that is in a steady state. It would be more transparent to
the reader to simply use the diagnostics shown in Figure 6 to
determine, for a given time interval, the region of the simulation
that has achieve inflow equilibrium, rather than presenting this and
then introducing a new formalism in Section 3.1 to essential determine
the same information.

Response:

We feel that, when one does serious simulations of the sort presented
here, it is far better to use an objective measure of steady state
rather than present qualitative "by eye" estimates. The "strict" and
"loose" criteria we use are based on an established method published
in a previous paper from our group: Penna et al. (2010). The
particular criterion we use was developed by the second author of that
paper, Jonathan McKinney, in collaboration with the lead author of the
present paper. We feel it is an excellent criterion, since it is based
on a fundamental concept in accretion theory, viz., the viscous
time. To emphasize this point, we have renamed what we previously
called t_acc (the accretion time) to t_visc (the viscous time). This
should make the argument more obvious to the reader. We have also
added some sentences to indicate that the objectively determined
r_strict and r_loose are compatible with "by eye" estimates.

--------------------------
4) The authors claim that the MRI is well-resolved in the 'SANE'
simulation with Q_\phi = 10 - 20. Global simulations with Q_\phi = 10
- 20 have been demonstrated to be under resolved with this value of
Q_\phi by Sorathia et al. (2012). See these authors discussion of
simulations BzZ32, BzZ32R and BzZ32RR, particularly Fig. 11c and
associated text. The authors should repeat the 'SANE' simulation with
increased azimuthal resolution and verify that their results.

Response:

Before submitting the original version of the paper, we did check to
make sure our runs were adequately resolved.  In light of the
referee's comment we went back to the literature and checked once
again. The bottom line is that we are safe.  We have considerably
expanded the discussion in sec. 2.4 to explain the details.

Our SANE simulation does satisfy (though barely) the various criteria
discussed in recent papers. This simulation uses more-or-less the same
resolution in theta and phi as the SANE-equivalent simulations in
McKinney et al. (2012) -- we use Ntheta=128, Nphi=64, while they used
Ntheta=64, Nphi=128. Our radial resolution is superior, Nr=256 vs
their Nr=128.

In the case of the MAD simulation, we are well above the threshold for
convergence and there is no issue.

We do not believe there is any need to run the SANE simulation with
higher resolution, and we have not done so.
----------------------------

Changes Made to the Paper:

We have modified the text considerably in response to the referee's
comments. 

We have changed the title.

We have completely rewritten the old secs. 3 and 4 and merged them
into a single sec. 3. This required wholesale renumbering of the
figures, which we have taken care of.

As part of the consolidation of secs. 3 and 4, we found a better way
to compare and contrast the SANE and MAD simulations (we thank the
referee for this suggestion). This change percolated into other
sections and resulted in a lot of the material in these sections being
rewritten. The Abstract is now different, and there are also large
revisions in the new secs. 4 and 5.

One change is that we now focus on the mu criterion for determining
whether or not gas is bound to the BH. We believe this is physically
the most consistent approach. Fortunately, the results are not
sensitive to which prescription we use, whether mu or Be or Be' (we
state this in the paper).

In addition to the papers mentioned in the referee report, we have
added citation to two recent papers: Yuan, Wu & Bu (2012), Li,
Ostriker & Sunyaev (2012).

We believe the revised paper is close in spirit to what the referee
recommended, and we hope it will be approved for publication.


